The Eclipsing System EP Andromedae and its Circumbinary Companions

We present new long-term CCD photometry for EP And acquired during the period 2007 to 2012. The light curves display total eclipses at primary minima and season-to-season light variability. Our synthesis for all available light curves indicates that the eclipsing pair is a W-type overcontact binary with parameters of q=2.578, i=83.3 deg, $\Delta T$=27 K, f=28 %, and l3=2~3 %. The asymmetric light curves in 2007 were satisfactorily modeled by a cool spot on either of the eclipsing components from a magnetic dynamo. Including our 95 timing measurements, a total of 414 times of minimum light spanning about 82 yr were used for a period study. A detailed analysis of the eclipse timing diagram revealed that the orbital period of EP And has varied as a combination of an upward-opening parabola and two periodic variations, with cycle lengths of P3=44.6 yr and P4=1.834 yr and semi-amplitudes of K3=0.0100 d and K4=0.0039 d, respectively. The observed period increase at a fractional rate of +1.39x10^{-10} is in excellent agreement with that calculated from the W-D code and can be plausibly explained by some combination of mass transfer from the primary to the secondary star and angular momentum loss due to magnetic braking. The most reasonable explanation for both cycles is a pair of light-travel-time effects driven by the possible existence of a third and fourth component with projected masses of M3=0.25 Msun and M4=0.90 Msun. The more massive companion could be revealed using high-resolution spectroscopic data extending over the course of a few years and could also be a binary itself. It is possible that the circumbinary objects may have played an important role in the formation and evolution of the eclipsing pair, which would cause it to have a short initial orbital period and thus evolve into an overcontact configuration by angular momentum loss.

==> table2.dat <==
Table 2. CCD photometric observations of EP And in 2007 and 2008.
==========================================================================
    HJD        Delta B       HJD        Delta V       HJD        Delta R  
--------------------------------------------------------------------------
2454400.20520   0.337    2454400.20669   0.283    2454400.20786   0.249
2454400.20931   0.325    2454400.21080   0.271    2454400.21197   0.244
2454400.21341   0.303    2454400.21491   0.256    2454400.21608   0.229
2454400.21752   0.296    2454400.21902   0.235    2454400.22019   0.209
2454400.22163   0.282    2454400.22313   0.215    2454400.22430   0.203
2454400.22574   0.256    2454400.22723   0.220    2454400.22841   0.189
2454400.22985   0.245    2454400.23134   0.208    2454400.23252   0.190
2454400.23396   0.251    2454400.23545   0.212    2454400.23663   0.184
2454400.23807   0.246    2454400.23956   0.197    2454400.24074   0.169
2454400.24218   0.222    2454400.24367   0.196    2454400.24484   0.181
2454400.24629   0.228    2454400.24779   0.198    2454400.24896   0.163
2454400.25039   0.236    2454400.25190   0.194    2454400.25307   0.162
2454400.25451   0.232    2454400.25601   0.209    2454400.25718   0.184
2454400.25862   0.246    2454400.26012   0.207    2454400.26129   0.172
2454400.26273   0.247    2454400.26423   0.216    2454400.26540   0.188
2454400.26684   0.251    2454400.26833   0.242    2454400.26951   0.209
2454400.27095   0.275    2454400.27244   0.244    2454400.27362   0.217
2454400.27506   0.286    2454400.27655   0.258    2454400.27773   0.245
2454400.27917   0.316    2454400.28066   0.276    2454400.28184   0.243
2454400.28328   0.327    2454400.28477   0.298    2454400.28594   0.277
2454400.28739   0.345    2454400.28888   0.297    2454400.29005   0.298
2454400.29149   0.371    2454400.29300   0.323    2454400.29416   0.318
2454400.29732   0.412    2454400.29881   0.359    2454400.29998   0.314
2454401.16728   0.806    2454401.16872   0.730    2454401.16985   0.675
2454401.17124   0.766    2454401.17268   0.662    2454401.17379   0.611
2454401.17515   0.702    2454401.17654   0.600    2454401.17762   0.566
2454401.17896   0.651    2454401.18035   0.547    2454401.18142   0.518
2454401.18274   0.599    2454401.18413   0.534    2454401.18520   0.453
2454401.18653   0.558    2454401.18793   0.484    2454401.18900   0.452
2454401.19029   0.510    2454401.19163   0.453    2454401.19269   0.407
2454401.19399   0.478    2454401.19533   0.450    2454401.19639   0.362
2454401.19769   0.454    2454401.19904   0.395    2454401.20010   0.372
2454401.20139   0.429    2454401.20274   0.388    2454401.20380   0.322
2454401.20510   0.411    2454401.20642   0.352    2454401.20746   0.298
2454401.20875   0.387    2454401.21009   0.326    2454401.21113   0.304
2454401.21241   0.360    2454401.21375   0.315    2454401.21478   0.282
2454401.21607   0.338    2454401.21741   0.279    2454401.21843   0.269
2454401.21972   0.332    2454401.22105   0.282    2454401.22209   0.254
2454401.22337   0.308    2454401.22471   0.270    2454401.22575   0.237
2454401.22703   0.306    2454401.22837   0.256    2454401.22940   0.216
2454401.23069   0.299    2454401.23202   0.232    2454401.23306   0.204
2454401.23430   0.270    2454401.23557   0.198    2454401.23657   0.205
2454401.23777   0.262    2454401.23901   0.208    2454401.24001   0.165
2454401.24119   0.272    2454401.24241   0.208    2454401.24342   0.203
2454401.24461   0.250    2454401.24583   0.220    2454401.24682   0.185
2454401.24801   0.257    2454401.24922   0.213    2454401.25023   0.186
2454401.25141   0.251    2454401.25262   0.191    2454401.25362   0.221
2454401.25481   0.221    2454401.25602   0.215    2454401.25703   0.148
2454401.25822   0.223    2454401.25944   0.212    2454401.26043   0.174
2454401.26163   0.242    2454401.26284   0.177    2454401.26384   0.203
2454401.26502   0.263    2454401.26624   0.198    2454401.26724   0.173
2454401.26843   0.262    2454401.26965   0.221    2454401.27064   0.177
2454401.27183   0.276    2454401.27305   0.199    2454401.27404   0.220
2454401.27523   0.295    2454401.27645   0.226    2454401.27745   0.238
2454401.27863   0.295    2454401.27985   0.256    2454401.28085   0.234
2454401.28204   0.291    2454401.28326   0.247    2454401.28426   0.237
2454401.28545   0.320    2454401.28667   0.263    2454401.28767   0.243
2454401.28887   0.293    2454401.29012   0.256    2454401.29114   0.245
2454401.29236   0.343    2454401.29361   0.322    2454401.29462   0.271
2454401.29583   0.353    2454401.29708   0.286    2454401.29809   0.291
2454401.29930   0.365    2454401.30055   0.335    2454401.30157   0.277
2454401.30278   0.392    2454401.30403   0.325    2454401.30505   0.334
2454401.30626   0.404    2454401.30751   0.363    2454401.30852   0.391
2454401.30973   0.442    2454401.31098   0.352    2454401.31199   0.337
2454401.31320   0.442    2454401.31445   0.402    2454401.31546   0.398
2454401.31667   0.442    2454401.31792   0.459    2454401.31895   0.375
2454401.32016   0.498    2454401.32141   0.454    2454401.32242   0.461
2454401.32363   0.551    2454403.93578   0.381    2454403.93729   0.342
2454403.93376   0.402    2454403.94140   0.407    2454403.94275   0.384
2454403.93977   0.459    2454403.94626   0.459    2454403.94776   0.432
2454403.94442   0.491    2454403.95150   0.515    2454403.95302   0.483
2454403.94955   0.525    2454403.95677   0.569    2454403.95829   0.561
2454403.95481   0.594    2454403.96205   0.643    2454403.96357   0.620
2454403.96008   0.669    2454403.96731   0.721    2454403.96883   0.690
2454403.96536   0.735    2454403.97258   0.804    2454403.97410   0.753
2454403.97062   0.828    2454403.97784   0.836    2454403.97938   0.770
2454403.97589   0.875    2454403.98312   0.802    2454403.98464   0.745
2454403.98117   0.878    2454403.98839   0.814    2454403.98992   0.762
2454403.98643   0.899    2454403.99367   0.790    2454403.99519   0.727
2454403.99171   0.848    2454403.99899   0.701    2454404.00051   0.624
2454403.99701   0.773    2454404.00431   0.636    2454404.00584   0.577
2454404.00233   0.706    2454404.00964   0.566    2454404.01116   0.503
2454404.00765   0.637    2454404.01493   0.509    2454404.01640   0.448
2454404.01298   0.564    2454404.02007   0.456    2454404.02142   0.401
2454404.01817   0.525    2454404.02476   0.412    2454404.02602   0.363
2454404.02304   0.474    2454404.02927   0.359    2454404.03045   0.331
2454404.02761   0.441    2454404.03353   0.369    2454404.03467   0.317
2454404.03195   0.411    2454404.03758   0.331    2454404.03872   0.283
2454404.03609   0.387    2454404.04146   0.311    2454404.04254   0.284
2454404.04008   0.347    2454404.04536   0.274    2454404.04648   0.270
2454404.04393   0.356    2454404.04931   0.264    2454404.05043   0.248
2454404.04786   0.349    2454404.05324   0.264    2454404.05436   0.234
2454404.05181   0.297    2454404.05718   0.253    2454404.05830   0.225
2454404.05574   0.292    2454404.06097   0.246    2454404.06203   0.197
2454404.05962   0.276    2454404.06467   0.254    2454404.06573   0.188
2454404.06333   0.282    2454404.06838   0.226    2454404.06944   0.189
2454404.06703   0.261    2454404.07208   0.183    2454404.07314   0.162
2454404.07073   0.246    2454404.07578   0.208    2454404.07684   0.196
2454404.07444   0.255    2454404.07949   0.197    2454404.08055   0.221
2454404.07814   0.265    2454404.08723   0.212    2454404.08829   0.195
2454404.08585   0.251    2454404.09094   0.219    2454404.09198   0.192
2454404.08959   0.252    2454404.09463   0.224    2454404.09569   0.179
2454404.09328   0.248    2454404.09833   0.226    2454404.09939   0.188
2454404.09698   0.266    2454404.10203   0.240    2454404.10309   0.199
2454404.10069   0.276    2454404.10574   0.258    2454404.10680   0.214
2454404.10439   0.265    2454404.10943   0.245    2454404.11421   0.261
2454404.10809   0.263    2454404.11313   0.280    2454404.11790   0.264
2454404.11179   0.292    2454404.11684   0.248    2454404.12159   0.287
2454404.11549   0.328    2454404.12053   0.304    2454404.12529   0.298
2454404.12289   0.362    2454404.12423   0.314    2454404.12900   0.311
2454404.12659   0.367    2454404.12794   0.336    2454404.13286   0.299
2454404.13032   0.381    2454404.13174   0.354    2454404.13673   0.333
2454404.13421   0.415    2454404.13562   0.380    2454404.14061   0.392
2454404.13809   0.428    2454404.13949   0.383    2454404.14450   0.393
2454404.14197   0.455    2454404.14338   0.441    2454404.14916   0.439
2454404.14664   0.491    2454404.14804   0.459    2454404.15303   0.453
2454404.15052   0.455    2454404.15191   0.431    2454404.15691   0.569
2454404.15438   0.576    2454404.15579   0.516    2454404.16932   0.725
2454404.15826   0.512    2454404.15967   0.569    2454404.17372   0.742
2454404.16220   0.659    2454404.16372   0.643    2454404.17816   0.756
2454404.16645   0.692    2454404.16803   0.705    2454404.18262   0.741
2454404.17085   0.807    2454404.17243   0.728    2454404.18708   0.708
2454404.17524   0.832    2454404.17684   0.768    2454404.25410   0.229
2454404.17969   0.828    2454404.18130   0.786    2454404.25873   0.236
2454404.18415   0.821    2454404.24465   0.306    2454404.26356   0.250
2454404.26034   0.251    2454404.25269   0.268    2454408.14290   0.227
2454408.14062   0.261    2454404.25732   0.273    2454408.14640   0.229
2454408.14411   0.248    2454404.26209   0.243    2454408.14989   0.262
2454408.14761   0.257    2454408.14188   0.250    2454408.15339   0.277
2454408.15110   0.259    2454408.14537   0.258    2454408.15688   0.260
2454408.15460   0.258    2454408.14887   0.254    2454408.16038   0.280
2454408.15809   0.302    2454408.15236   0.278    2454408.16389   0.281
2454408.16159   0.286    2454408.15586   0.274    2454408.16738   0.332
2454408.16510   0.316    2454408.15935   0.292    2454408.17088   0.295
2454408.16859   0.365    2454408.16285   0.301    2454408.17437   0.313
2454408.17209   0.372    2454408.16636   0.324    2454408.17787   0.364
2454408.17558   0.378    2454408.16985   0.306    2454408.18137   0.384
2454408.17908   0.387    2454408.17335   0.355    2454408.18487   0.406
2454408.18258   0.448    2454408.17684   0.367    2454408.18836   0.452
2454408.18608   0.445    2454408.18034   0.388    2454408.19186   0.454
2454408.18957   0.476    2454408.18385   0.446    2454408.19536   0.497
2454408.19307   0.534    2454408.18734   0.443    2454408.19885   0.573
2454408.19656   0.543    2454408.19084   0.472    2454408.20235   0.573
2454408.20006   0.594    2454408.19433   0.478    2454408.20584   0.591
2454408.20356   0.627    2454408.19783   0.526    2454408.20934   0.658
2454408.20705   0.694    2454408.20132   0.594    2454408.21284   0.683
2454408.21055   0.743    2454408.20482   0.651    2454408.21634   0.738
2454408.21405   0.805    2454408.20831   0.702    2454408.21983   0.742
2454408.21755   0.771    2454408.21181   0.782    2454408.22339   0.741
2454408.22106   0.773    2454408.21531   0.802    2454408.22697   0.745
2454408.22463   0.806    2454408.21881   0.756    2454408.23055   0.738
2454408.22821   0.825    2454408.22234   0.773    2454408.23412   0.739
2454408.23178   0.782    2454408.22949   0.778    2454408.23770   0.719
2454408.23536   0.762    2454408.23307   0.756    2454408.24128   0.683
2454408.23894   0.761    2454408.23665   0.748    2454408.24485   0.638
2454408.24251   0.692    2454408.24022   0.711    2454408.24843   0.618
2454408.24609   0.671    2454408.24380   0.657    2454408.25200   0.567
2454408.24967   0.648    2454408.24738   0.597    2454408.25558   0.532
2454408.25324   0.589    2454408.25095   0.582    2454408.25916   0.457
2454408.25682   0.557    2454408.25453   0.537    2454408.26273   0.443
2454408.26040   0.487    2454408.25810   0.506    2454408.26631   0.397
2454408.26397   0.483    2454408.26168   0.479    2454408.26989   0.394
2454408.26755   0.414    2454408.26526   0.461    2454408.27346   0.321
2454408.27113   0.410    2454408.26883   0.389    2454408.27704   0.329
2454408.27470   0.369    2454408.27241   0.359    2454408.28062   0.292
2454408.27828   0.366    2454408.27599   0.368    2454408.28419   0.291
2454408.28185   0.342    2454408.27956   0.343    2454408.28777   0.253
2454408.28901   0.308    2454408.28314   0.332    2454408.29134   0.250
2454408.29616   0.277    2454408.28672   0.344    2454408.29492   0.266
2454408.29974   0.239    2454408.29029   0.255    2454408.29850   0.224
2454408.30331   0.252    2454408.29387   0.251    2454408.30207   0.219
2454408.31422   0.216    2454408.29744   0.245    2454408.30565   0.218
2454408.31787   0.231    2454408.30102   0.252    2454408.30930   0.221
2454408.32151   0.247    2454408.30460   0.240    2454408.31295   0.183
2454408.32516   0.210    2454408.30824   0.221    2454408.31660   0.204
2454408.32880   0.217    2454408.31189   0.205    2454408.32025   0.177
2454408.33245   0.237    2454408.31554   0.203    2454408.32389   0.162
2454411.14359   0.231    2454408.31919   0.210    2454408.32754   0.229
2454411.14706   0.230    2454408.32283   0.198    2454408.33118   0.162
2454411.15053   0.214    2454408.32648   0.202    2454411.14586   0.196
2454411.15400   0.208    2454408.33012   0.185    2454411.14933   0.210
2454411.15748   0.234    2454408.33377   0.215    2454411.15281   0.194
2454411.16095   0.220    2454411.14829   0.221    2454411.15627   0.196
2454411.16442   0.222    2454411.15177   0.206    2454411.15975   0.211
2454411.16793   0.225    2454411.15524   0.227    2454411.16322   0.207
2454411.17142   0.243    2454411.15871   0.232    2454411.16672   0.209
2454411.17492   0.241    2454411.16218   0.231    2454411.17021   0.215
2454411.17841   0.254    2454411.16567   0.209    2454411.17371   0.241
2454411.18191   0.250    2454411.16916   0.232    2454411.17720   0.233
2454411.18541   0.275    2454411.17616   0.248    2454411.18070   0.256
2454411.18887   0.273    2454411.17965   0.238    2454411.18420   0.238
2454411.19231   0.305    2454411.18314   0.257    2454411.18767   0.249
2454411.19579   0.345    2454411.18665   0.281    2454411.19113   0.286
2454411.19928   0.339    2454411.19010   0.265    2454411.19459   0.283
2454411.20283   0.366    2454411.19356   0.313    2454411.19806   0.285
2454411.20638   0.370    2454411.19703   0.318    2454411.20161   0.346
2454411.20997   0.401    2454411.20057   0.338    2454411.20516   0.350
2454411.21356   0.439    2454411.20412   0.352    2454411.20873   0.358
2454411.21715   0.496    2454411.20767   0.368    2454411.21232   0.378
2454411.22073   0.504    2454411.21126   0.415    2454411.21591   0.423
2454411.22432   0.537    2454411.21485   0.422    2454411.21950   0.447
2454411.22791   0.573    2454411.21844   0.471    2454411.22308   0.462
2454411.23150   0.626    2454411.22203   0.504    2454411.22667   0.509
2454411.23509   0.658    2454411.22561   0.539    2454411.23026   0.541
2454411.23867   0.718    2454411.22920   0.554    2454411.23385   0.612
2454411.24226   0.813    2454411.23279   0.615    2454411.23744   0.663
2454411.24585   0.856    2454411.23638   0.671    2454411.24102   0.676
2454411.24944   0.843    2454411.23997   0.716    2454411.24461   0.791
2454411.25306   0.852    2454411.24355   0.758    2454411.24820   0.793
2454411.25671   0.886    2454411.24714   0.817    2454411.25179   0.754
2454411.26034   0.863    2454411.25073   0.845    2454411.25545   0.786
2454411.26399   0.867    2454411.25801   0.848    2454411.25909   0.795
2454411.26773   0.837    2454411.26163   0.818    2454411.26271   0.796
2454411.27146   0.765    2454411.26533   0.810    2454411.26645   0.756
2454411.27520   0.707    2454411.26907   0.785    2454411.27018   0.703
2454411.27895   0.635    2454411.27281   0.694    2454411.27392   0.654
2454411.28268   0.583    2454411.27656   0.664    2454411.27766   0.619
2454411.28643   0.542    2454411.28029   0.612    2454411.28141   0.562
2454411.29017   0.474    2454411.28403   0.574    2454411.28515   0.516
2454411.29391   0.448    2454411.28778   0.521    2454411.29263   0.445
2454411.29765   0.439    2454411.29152   0.487    2454411.29637   0.458
2454411.30139   0.428    2454411.29526   0.471    2454411.30010   0.376
2454411.30513   0.373    2454411.29899   0.424    2454411.30384   0.370
2454411.30887   0.353    2454411.30273   0.389    2454411.30758   0.350
2454411.31260   0.357    2454411.30646   0.392    2454411.31132   0.306
2454411.31635   0.329    2454411.31020   0.357    2454411.31507   0.315
2454411.32009   0.272    2454411.31396   0.330    2454411.31881   0.321
2454411.32383   0.283    2454411.31770   0.274    2454411.32255   0.285
2454424.91685   0.276    2454411.32143   0.291    2454411.32628   0.285
2454424.92154   0.291    2454411.32517   0.284    2454424.91983   0.227
2454424.92645   0.304    2454424.91851   0.250    2454424.92472   0.232
2454424.93137   0.314    2454424.92335   0.268    2454424.92964   0.245
2454424.93628   0.334    2454424.92827   0.289    2454424.93455   0.289
2454424.94226   0.381    2454424.93317   0.297    2454424.93947   0.285
2454424.94717   0.427    2454424.93809   0.325    2454424.94544   0.340
2454424.95209   0.444    2454424.94408   0.348    2454424.95036   0.380
2454424.95700   0.470    2454424.94898   0.385    2454424.95528   0.392
2454424.96193   0.525    2454424.95390   0.422    2454424.96020   0.455
2454424.96685   0.584    2454424.95882   0.459    2454424.96512   0.483
2454424.97175   0.637    2454424.96374   0.499    2454424.97004   0.551
2454424.97667   0.713    2454424.96866   0.584    2454424.97494   0.611
2454424.98165   0.812    2454424.97357   0.625    2454424.97986   0.706
2454424.98673   0.876    2454424.97848   0.711    2454424.98494   0.745
2454424.99182   0.876    2454424.98355   0.778    2454424.99004   0.771
2454424.99692   0.893    2454424.98864   0.831    2454424.99513   0.774
2454425.00200   0.874    2454424.99372   0.828    2454425.00021   0.767
2454425.00709   0.828    2454424.99881   0.840    2454425.00530   0.745
2454425.01217   0.769    2454425.00389   0.811    2454425.01038   0.672
2454425.01726   0.681    2454425.00898   0.767    2454425.01547   0.636
2454425.02234   0.618    2454425.01407   0.670    2454425.02057   0.560
2454425.02744   0.548    2454425.01916   0.633    2454425.02565   0.505
2454425.03252   0.503    2454425.02424   0.540    2454425.03073   0.455
2454425.03761   0.472    2454425.02933   0.491    2454425.03582   0.406
2454425.04270   0.425    2454425.03441   0.451    2454425.04091   0.366
2454425.04778   0.399    2454425.03951   0.413    2454425.04601   0.337
2454425.05287   0.353    2454425.04460   0.379    2454425.05109   0.315
2454425.05796   0.361    2454425.04968   0.345    2454425.05617   0.277
2454425.06299   0.328    2454425.05476   0.331    2454425.06120   0.281
2454425.06802   0.293    2454425.05984   0.294    2454425.06624   0.243
2454425.07300   0.287    2454425.06486   0.274    2454425.07124   0.235
2454425.07798   0.266    2454425.06989   0.255    2454425.07622   0.213
2454425.08294   0.262    2454425.07487   0.242    2454425.08118   0.215
2454425.08792   0.253    2454425.07985   0.253    2454425.08616   0.215
2454425.09290   0.254    2454425.08481   0.230    2454425.09114   0.195
2454425.09787   0.250    2454425.08979   0.225    2454425.09611   0.199
2454425.10297   0.261    2454425.09477   0.225    2454425.10109   0.192
2454425.10778   0.258    2454425.09974   0.225    2454425.10607   0.206
2454425.11258   0.269    2454425.10478   0.228    2454425.11088   0.210
2454425.24945   0.380    2454425.10959   0.240    2454425.24704   0.340
2454425.25425   0.344    2454425.11439   0.241    2454425.25255   0.309
2454425.25914   0.323    2454425.25126   0.333    2454425.26266   0.250
2454426.11557   0.233    2454425.26117   0.325    2454426.11836   0.184
2454426.11985   0.237    2454426.11712   0.205    2454426.12263   0.206
2454426.12413   0.263    2454426.12140   0.227    2454426.12692   0.217
2454426.12841   0.253    2454426.12568   0.217    2454426.13120   0.203
2454426.13268   0.280    2454426.12997   0.237    2454426.13547   0.222
2454426.13697   0.294    2454426.13424   0.248    2454426.13975   0.239
2454426.14125   0.309    2454426.13852   0.260    2454426.14403   0.265
2454426.14559   0.318    2454426.14280   0.286    2454426.14851   0.264
2454426.15009   0.355    2454426.14722   0.285    2454426.15302   0.295
2454426.15461   0.374    2454426.15173   0.329    2454426.15753   0.322
2454426.15912   0.401    2454426.15624   0.342    2454426.16205   0.360
2454426.16363   0.432    2454426.16076   0.368    2454426.16656   0.387
2454426.16815   0.480    2454426.16527   0.407    2454426.17108   0.428
2454426.17266   0.512    2454426.16978   0.458    2454426.17559   0.473
2454426.17717   0.565    2454426.17430   0.489    2454426.18010   0.514
2454426.18169   0.599    2454426.17881   0.541    2454426.18462   0.570
2454426.18620   0.691    2454426.18333   0.582    2454426.18913   0.627
2454426.19072   0.740    2454426.18784   0.652    2454426.19364   0.716
2454426.19523   0.805    2454426.19235   0.711    2454426.19816   0.747
2454426.19974   0.863    2454426.19687   0.792    2454426.20267   0.782
2454426.20426   0.873    2454426.20138   0.792    2454426.20719   0.762
2454426.20877   0.854    2454426.20589   0.832    2454426.21170   0.762
2454426.21393   0.879    2454426.21041   0.825    2454426.21686   0.765
2454426.21845   0.840    2454426.21557   0.803    2454426.22137   0.696
2454426.22296   0.792    2454426.22008   0.756    2454426.22589   0.631
2454426.22747   0.712    2454426.22460   0.690    2454426.23040   0.573
2454426.23199   0.663    2454426.22911   0.656    2454426.23492   0.543
2454426.23650   0.592    2454426.23364   0.579    2454426.23943   0.478
2454426.24102   0.544    2454426.23814   0.538    2454426.24394   0.434
2454426.24553   0.515    2454426.24265   0.492    2454426.24846   0.407
2454426.25004   0.460    2454426.24717   0.445    2454426.25297   0.377
2454426.25456   0.407    2454426.25168   0.417    2454426.25748   0.325
2454426.25907   0.393    2454426.25619   0.365    2454426.26200   0.307
2454426.26358   0.379    2454426.26071   0.357    2454426.26651   0.302
2454426.26810   0.336    2454426.26522   0.317    2454426.27103   0.269
2454426.27261   0.336    2454426.26974   0.309    2454426.27556   0.246
2454426.27714   0.306    2454426.27427   0.295    2454426.28007   0.225
2454426.28165   0.290    2454426.27877   0.264    2454426.28458   0.237
2454426.28616   0.269    2454426.28329   0.257    2454426.28909   0.208
2454426.29068   0.242    2454426.28780   0.244    2454426.29361   0.206
2454428.91097   0.272    2454426.29232   0.234    2454428.91352   0.212
2454428.91490   0.263    2454428.91241   0.243    2454428.91744   0.207
2454428.91882   0.258    2454428.91633   0.223    2454428.92137   0.191
2454428.92273   0.239    2454428.92026   0.217    2454428.92529   0.183
2454428.92666   0.238    2454428.92418   0.225    2454428.92921   0.177
2454428.93059   0.246    2454428.92810   0.186    2454428.93314   0.176
2454428.93451   0.255    2454428.93203   0.221    2454428.93706   0.186
2454428.93844   0.228    2454428.93595   0.210    2454428.94098   0.207
2454428.94236   0.232    2454428.93987   0.186    2454428.94491   0.197
2454428.94628   0.243    2454428.94378   0.208    2454428.94883   0.229
2454428.95020   0.246    2454428.94772   0.221    2454428.95275   0.180
2454428.95412   0.252    2454428.95163   0.242    2454428.95667   0.198
2454428.95804   0.269    2454428.95556   0.220    2454428.96059   0.211
2454428.96197   0.270    2454428.95948   0.247    2454428.96451   0.234
2454428.96589   0.293    2454428.96340   0.272    2454428.96845   0.258
2454428.96981   0.319    2454428.96733   0.274    2454428.97237   0.279
2454428.97375   0.326    2454428.97126   0.279    2454428.97630   0.272
2454428.97767   0.353    2454428.97518   0.311    2454428.98022   0.313
2454428.98158   0.372    2454428.97911   0.334    2454428.98414   0.318
2454428.98551   0.372    2454428.98302   0.343    2454428.98807   0.331
2454428.98941   0.435    2454428.98694   0.361    2454428.99191   0.393
2454428.99323   0.425    2454428.99081   0.392    2454428.99573   0.390
2454428.99705   0.455    2454428.99463   0.411    2454428.99955   0.425
2454429.00087   0.511    2454428.99845   0.440    2454429.00335   0.453
2454429.00468   0.534    2454429.00227   0.507    2454429.00715   0.460
2454429.00845   0.589    2454429.00607   0.520    2454429.01092   0.559
2454429.01223   0.637    2454429.00984   0.570    2454429.01469   0.619
2454429.01601   0.706    2454429.01361   0.603    2454429.01846   0.639
2454429.01978   0.766    2454429.01740   0.688    2454429.02224   0.671
2454429.02356   0.838    2454429.02117   0.727    2454429.02601   0.767
2454429.02733   0.862    2454429.02495   0.804    2454429.02978   0.752
2454429.03110   0.906    2454429.02872   0.827    2454429.03356   0.771
2454429.03488   0.879    2454429.03249   0.812    2454429.03733   0.796
2454429.03865   0.875    2454429.03626   0.808    2454429.04110   0.761
2454429.04242   0.868    2454429.04382   0.822    2454429.04866   0.712
2454429.04621   0.878    2454429.04760   0.787    2454429.05243   0.643
2454429.04998   0.815    2454429.05137   0.708    2454429.05619   0.615
2454429.05374   0.748    2454429.05513   0.685    2454429.05983   0.539
2454429.05748   0.712    2454429.05882   0.611    2454429.06342   0.513
2454429.06110   0.673    2454429.06240   0.583    2454429.06695   0.460
2454429.06465   0.606    2454429.06595   0.552    2454429.07048   0.460
2454429.06818   0.583    2454429.06948   0.502    2454429.07402   0.464
2454429.07171   0.530    2454429.07301   0.477    2454429.07754   0.400
2454429.07524   0.504    2454429.07654   0.434    2454429.08107   0.368
2454429.07877   0.471    2454429.08007   0.426    2454429.08460   0.336
2454429.08230   0.442    2454429.08360   0.425    2454429.08807   0.334
2454429.08581   0.422    2454429.08707   0.381    2454429.09497   0.334
2454429.08925   0.414    2454429.09053   0.351    2454429.09842   0.306
2454429.09272   0.376    2454429.09398   0.316    2454429.10187   0.241
2454429.09616   0.337    2454429.09743   0.326    2454429.10533   0.218
2454429.09961   0.306    2454429.10087   0.308    2454429.10879   0.257
2454429.10307   0.317    2454429.10434   0.295    2454429.11225   0.225
2454429.10653   0.306    2454429.10780   0.243    2454429.11571   0.217
2454429.10999   0.293    2454429.11126   0.288    2454429.11917   0.233
2454429.11346   0.289    2454429.11472   0.245    2454429.12264   0.202
2454429.11692   0.288    2454429.11818   0.237    2454429.12611   0.179
2454429.12038   0.274    2454429.12164   0.249    2454429.12957   0.177
2454429.12384   0.251    2454429.12510   0.227    2454429.13297   0.194
2454429.12731   0.249    2454429.12857   0.218    2454429.13637   0.165
2454429.13074   0.261    2454429.13196   0.217    2454429.13979   0.206
2454429.13413   0.239    2454429.13536   0.205    2454429.14321   0.215
2454429.13756   0.239    2454429.13878   0.236    2454429.14661   0.213
2454429.14097   0.248    2454429.14219   0.236    2454429.15002   0.200
2454429.14439   0.256    2454429.14561   0.203    2454429.15344   0.230
2454429.14779   0.281    2454429.14902   0.233    2454429.15685   0.188
2454429.15462   0.276    2454429.15244   0.219    2454429.16027   0.251
2454429.15803   0.258    2454429.15585   0.232    2454429.16368   0.267
2454429.16145   0.303    2454429.15926   0.229    2454429.16709   0.263
2454429.16486   0.310    2454429.16268   0.221    2454429.17052   0.243
2454429.16827   0.342    2454429.16609   0.263    2454429.17393   0.249
2454429.17170   0.339    2454429.16951   0.297    2454429.17736   0.285
2454429.17511   0.360    2454429.17293   0.308    2454429.18077   0.285
2454429.17854   0.343    2454429.17635   0.332    2454429.18419   0.345
2454429.18195   0.390    2454429.17977   0.339    2454429.18760   0.356
2454429.18537   0.427    2454429.18318   0.374    2454429.19102   0.361
2454429.18878   0.423    2454429.18659   0.366    2454429.19443   0.384
2454429.19220   0.423    2454429.19000   0.365    2454429.19785   0.384
2454429.19561   0.469    2454429.19342   0.394    2454429.20125   0.412
2454429.19903   0.474    2454429.19683   0.435    2454429.20466   0.422
2454429.20243   0.505    2454429.20025   0.451    2454429.20808   0.498
2454429.20584   0.564    2454429.20366   0.480    2454429.21150   0.543
2454429.20926   0.572    2454429.20708   0.495    2454429.21490   0.570
2454429.21267   0.608    2454429.21049   0.547    2454429.21832   0.595
2454429.21609   0.626    2454429.21390   0.580    2454429.22174   0.676
2454429.21950   0.692    2454429.21732   0.613    2454429.22516   0.651
2454429.22293   0.719    2454429.22073   0.659    2454429.22857   0.740
2454429.22634   0.789    2454429.22415   0.726    2454429.23199   0.676
2454429.22975   0.801    2454429.22756   0.740    2454429.23540   0.717
2454429.23317   0.841    2454429.23097   0.736    2454429.23883   0.749
2454429.23658   0.811    2454429.23440   0.776    2454429.24224   0.701
2454429.24001   0.842    2454429.23783   0.786    2454429.24566   0.703
2454429.24342   0.823    2454429.24124   0.789    2454429.24906   0.765
2454429.24684   0.794    2454429.24466   0.771    2454429.25247   0.720
2454429.25024   0.790    2454429.24806   0.782    2454429.25590   0.635
2454429.25365   0.775    2454429.25147   0.751    2454429.25930   0.615
2454429.25707   0.726    2454429.25489   0.698    2454429.26272   0.590
2454429.26048   0.624    2454429.25830   0.608    2454429.26622   0.523
2454429.26393   0.659    2454429.26171   0.634    2454429.26975   0.475
2454429.26744   0.561    2454429.26520   0.564    2454429.27325   0.420
2454429.27096   0.540    2454429.26872   0.525    2454752.20805   0.218
2454752.21034   0.253    2454429.27224   0.477    2454752.21158   0.214
2454752.21388   0.246    2454752.20908   0.242    2454752.21511   0.210
2454752.21741   0.244    2454752.21261   0.232    2454752.21864   0.215
2454752.22094   0.247    2454752.21614   0.231    2454752.22217   0.212
2454752.22447   0.248    2454752.21967   0.231    2454752.22570   0.216
2454752.22800   0.251    2454752.22320   0.233    2454752.22922   0.219
2454752.23143   0.260    2454752.22673   0.243    2454752.23261   0.223
2454752.23482   0.268    2454752.23022   0.246    2454752.23602   0.232
2454752.23823   0.277    2454752.23362   0.248    2454752.23942   0.240
2454752.24158   0.287    2454752.23702   0.257    2454752.24270   0.247
2454752.24480   0.299    2454752.24042   0.263    2454752.24591   0.259
2454752.24801   0.307    2454752.24366   0.273    2454752.24913   0.273
2454752.25122   0.318    2454752.24688   0.281    2454752.25234   0.285
2454752.25447   0.332    2454752.25009   0.295    2454752.25561   0.298
2454752.25775   0.347    2454752.25331   0.303    2454752.25890   0.305
2454752.26111   0.364    2454752.25658   0.318    2454752.26230   0.327
2454752.26451   0.384    2454752.25990   0.333    2454752.26571   0.341
2454752.26792   0.408    2454752.26330   0.353    2454752.26910   0.367
2454752.27131   0.427    2454752.26671   0.376    2454752.27250   0.383
2454752.27471   0.452    2454752.27011   0.390    2454752.27590   0.408
2454752.27815   0.483    2454752.27350   0.413    2454752.27937   0.442
2454752.28163   0.517    2454752.27692   0.448    2454752.28284   0.468
2454752.28511   0.548    2454752.28039   0.474    2454752.28631   0.503
2454752.28858   0.591    2454752.28386   0.508    2454752.28980   0.535
2454752.29205   0.634    2454752.28734   0.541    2454752.29327   0.584
2454752.29553   0.675    2454752.29082   0.583    2454752.29674   0.627
2454752.29900   0.731    2454752.29429   0.619    2454752.30021   0.669
2454752.30247   0.779    2454752.29776   0.672    2454752.30369   0.714
2454752.30594   0.832    2454752.30123   0.720    2454752.30716   0.762
2454752.30942   0.872    2454752.30471   0.773    2454752.31062   0.779
2454752.31289   0.883    2454752.30818   0.812    2454752.31409   0.788
2454752.31636   0.882    2454752.31165   0.829    2454752.31756   0.794
2454752.31983   0.884    2454752.31512   0.829    2454752.32104   0.785
2454752.32331   0.875    2454752.31858   0.830    2454752.32451   0.786
2454752.32678   0.863    2454752.32206   0.824    2454752.32798   0.758
2454752.33025   0.814    2454752.32554   0.820    2454752.33145   0.723
2454752.33372   0.761    2454752.32900   0.786    2454752.33493   0.674
2454752.33719   0.707    2454752.33247   0.734    2454752.33840   0.625
2454752.34067   0.653    2454752.33596   0.691    2454752.34187   0.585
2454752.34414   0.615    2454752.33943   0.644    2454752.34534   0.539
2454752.34761   0.573    2454752.34290   0.595    2454752.34883   0.498
2454752.35108   0.535    2454752.34637   0.554    2454752.35230   0.470
2454752.35457   0.499    2454752.34985   0.522    2454752.35577   0.437
2454752.35804   0.471    2454752.35333   0.490    2454752.35924   0.410
2454752.36150   0.440    2454752.35680   0.460    2454752.36272   0.383
2454752.36497   0.424    2454752.36026   0.423    2454752.36619   0.368
2454752.36845   0.393    2454752.36373   0.396    2454753.11057   0.692
2454753.10808   0.730    2454752.36721   0.376    2454753.11474   0.756
2454753.11199   0.792    2454753.10946   0.719    2454753.12008   0.789
2454753.11706   0.864    2454753.11351   0.757    2454753.12457   0.787
2454753.12163   0.886    2454753.11876   0.827    2454753.12903   0.785
2454753.12610   0.895    2454753.12331   0.843    2454753.13349   0.781
2454753.13056   0.884    2454753.12777   0.834    2454753.13794   0.744
2454753.13501   0.861    2454753.13222   0.828    2454753.14240   0.687
2454753.13947   0.805    2454753.13668   0.799    2454753.14680   0.627
2454753.14393   0.746    2454753.14114   0.744    2454753.15099   0.567
2454753.14827   0.682    2454753.14556   0.679    2454753.15497   0.526
2454753.15237   0.622    2454753.14982   0.625    2454753.15884   0.486
2454753.15632   0.574    2454753.15385   0.563    2454753.16245   0.447
2454753.16012   0.533    2454753.15776   0.523    2454753.16606   0.415
2454753.16373   0.492    2454753.16144   0.484    2454753.16966   0.391
2454753.16733   0.463    2454753.16505   0.449    2454753.18065   0.314
2454753.17094   0.457    2454753.16865   0.424    2454753.18473   0.315
2454753.17455   0.429    2454753.17226   0.432    2454753.18889   0.282
2454753.17816   0.381    2454753.17587   0.363    2454753.27644   0.359
2454753.18218   0.353    2454753.18361   0.339    2454753.28037   0.375
2454753.18622   0.342    2454753.18777   0.336    2454753.28411   0.389
2454753.19039   0.310    2454753.19194   0.278    2454753.28788   0.428
2454753.27376   0.390    2454753.27532   0.365    2454753.29165   0.454
2454753.27788   0.414    2454753.27933   0.399    2454753.29541   0.490
2454753.28171   0.441    2454753.28308   0.425    2454753.29916   0.531
2454753.28547   0.465    2454753.28685   0.439    2454753.30293   0.572
2454753.28923   0.501    2454753.29061   0.472    2454753.30668   0.627
2454753.29300   0.536    2454753.29437   0.513    2454753.31045   0.678
2454753.29675   0.575    2454753.29813   0.556    2454753.31422   0.726
2454753.30052   0.619    2454753.30189   0.595    2454753.31798   0.759
2454753.30428   0.667    2454753.30565   0.644    2454753.32174   0.766
2454753.30804   0.722    2454753.30942   0.697    2454753.32550   0.766
2454753.31180   0.775    2454753.31318   0.745    2454753.32927   0.769
2454753.31557   0.819    2454753.31695   0.782    2454753.33303   0.768
2454753.31934   0.849    2454753.32071   0.800    2454753.33679   0.769
2454753.32310   0.844    2454753.32447   0.802    2454753.34055   0.741
2454753.32686   0.850    2454753.32824   0.797    2454753.34431   0.691
2454753.33062   0.847    2454753.33200   0.803    2454753.34807   0.646
2454753.33438   0.850    2454753.33576   0.800    2454753.35184   0.601
2454753.33814   0.837    2454753.33952   0.780    2454753.35561   0.547
2454753.34191   0.804    2454753.34328   0.737    2454753.35936   0.515
2454753.34567   0.753    2454753.34704   0.696    2454753.36313   0.475
2454753.34943   0.703    2454753.35081   0.641    2454753.36691   0.432
2454753.35319   0.640    2454753.35457   0.595    2454754.17112   0.483
2454753.35695   0.604    2454753.35833   0.544    2454754.17464   0.447
2454753.36071   0.556    2454753.36209   0.505    2454754.17814   0.420
2454753.36449   0.516    2454753.36588   0.470    2454754.18165   0.397
2454754.16882   0.558    2454754.17009   0.514    2454754.18516   0.372
2454754.17236   0.519    2454754.17362   0.479    2454754.18867   0.352
2454754.17585   0.484    2454754.17713   0.448    2454754.19217   0.337
2454754.17937   0.457    2454754.18063   0.425    2454754.19567   0.324
2454754.18288   0.429    2454754.18414   0.395    2454754.19917   0.309
2454754.18639   0.415    2454754.18765   0.380    2454754.20268   0.293
2454754.18988   0.397    2454754.19114   0.357    2454754.20619   0.280
2454754.19339   0.377    2454754.19465   0.344    2454754.20970   0.269
2454754.19689   0.362    2454754.19816   0.333    2454754.21320   0.256
2454754.20040   0.343    2454754.20166   0.317    2454754.21671   0.252
2454754.20391   0.332    2454754.20517   0.301    2454754.22022   0.249
2454754.20742   0.317    2454754.20868   0.298    2454754.22372   0.240
2454754.21092   0.311    2454754.21218   0.283    2454754.22723   0.235
2454754.21443   0.291    2454754.21569   0.270    2454754.23074   0.225
2454754.21794   0.289    2454754.21920   0.267    2454754.23425   0.226
2454754.22144   0.281    2454754.22271   0.252    2454754.23775   0.222
2454754.22495   0.268    2454754.22621   0.255    2454754.24126   0.224
2454754.22846   0.265    2454754.22972   0.242    2454754.24477   0.222
2454754.23197   0.259    2454754.23323   0.237    2454754.24827   0.225
2454754.23547   0.260    2454754.23673   0.244    2454754.25178   0.239
2454754.23898   0.259    2454754.24024   0.234    2454754.25529   0.234
2454754.24249   0.257    2454754.24375   0.238    2454754.25881   0.250
2454754.24599   0.264    2454754.24725   0.244    2454754.26231   0.256
2454754.24950   0.261    2454754.25076   0.249    2454754.26582   0.259
2454754.25301   0.270    2454754.25427   0.257    2454754.27635   0.308
2454754.25651   0.275    2454754.25778   0.255    2454754.27985   0.327
2454754.26002   0.291    2454754.26129   0.276    2454754.28337   0.337
2454754.26354   0.287    2454754.26480   0.282    2454754.28686   0.359
2454754.27758   0.354    2454754.27532   0.319    2454754.29037   0.377
2454754.28108   0.372    2454754.27884   0.331    2454754.29388   0.409
2454754.28458   0.394    2454754.28234   0.354    2454754.29738   0.433
2454754.28809   0.410    2454754.28584   0.374    2454754.30089   0.447
2454754.29160   0.442    2454754.28935   0.392    2454754.30441   0.484
2454754.29510   0.467    2454754.29286   0.419    2454754.31871   0.641
2454754.29861   0.491    2454754.29637   0.440    2454754.32239   0.707
2454754.30212   0.521    2454754.29987   0.470    2454754.32606   0.746
2454754.30562   0.548    2454754.30338   0.499    2454754.32974   0.793
2454754.30913   0.586    2454754.30690   0.524    2454754.33342   0.796
2454754.31998   0.734    2454754.31762   0.657    2454754.34855   0.776
2454754.32367   0.784    2454754.32131   0.721    2454754.35238   0.717
2454754.32734   0.861    2454754.32498   0.775    2454754.35620   0.670
2454754.33102   0.882    2454754.32866   0.822    2454754.36002   0.638
2454754.33471   0.903    2454754.33234   0.792    2454754.36383   0.580
2454754.33840   0.896    2454754.33601   0.839    2454755.19067   0.403
2454754.34222   0.899    2454754.34743   0.827    2454755.19410   0.382
2454754.34987   0.843    2454754.35125   0.762    2454755.19754   0.357
2454754.35369   0.768    2454754.35508   0.720    2454755.20098   0.335
2454754.35752   0.714    2454754.35890   0.671    2454755.20442   0.322
2454754.36133   0.668    2454754.36271   0.613    2454755.20785   0.317
2454755.18845   0.470    2454755.18968   0.419    2454755.21129   0.289
2454755.19189   0.436    2454755.19312   0.402    2454755.21473   0.287
2454755.19532   0.421    2454755.19656   0.372    2454755.21799   0.262
2454755.19876   0.388    2454755.19999   0.357    2454755.22126   0.252
2454755.20564   0.356    2454755.20343   0.341    2454755.22452   0.250
2454755.20907   0.339    2454755.20687   0.322    2454755.22778   0.235
2454755.21250   0.320    2454755.21031   0.303    2454755.23105   0.223
2454755.21588   0.307    2454755.21373   0.288    2454755.23431   0.227
2454755.21914   0.294    2454755.21704   0.279    2454755.23758   0.219
2454755.22241   0.272    2454755.22030   0.272    2454755.24084   0.219
2454755.22567   0.278    2454755.22357   0.256    2454755.24410   0.218
2454755.22894   0.265    2454755.22683   0.255    2454755.24737   0.219
2454755.23220   0.261    2454755.23009   0.245    2454755.25063   0.216
2454755.23546   0.254    2454755.23336   0.236    2454755.25390   0.226
2454755.23873   0.244    2454755.23662   0.226    2454755.25716   0.225
2454755.24199   0.242    2454755.23989   0.226    2454755.26042   0.234
2454755.24526   0.241    2454755.24315   0.229    2454755.26369   0.236
2454755.24852   0.247    2454755.24641   0.224    2454755.26695   0.243
2454755.25178   0.253    2454755.24968   0.232    2454755.27022   0.249
2454755.25505   0.255    2454755.25294   0.232    2454755.27348   0.260
2454755.25831   0.252    2454755.25621   0.231    2454755.27674   0.274
2454755.26158   0.263    2454755.25947   0.232    2454755.28001   0.284
2454755.26484   0.274    2454755.26273   0.237    2454755.28327   0.287
2454755.26810   0.285    2454755.26600   0.252    2454755.28654   0.305
2454755.27137   0.288    2454755.26926   0.265    2454755.28980   0.318
2454755.27463   0.300    2454755.27253   0.269    2454755.29306   0.334
2454755.27790   0.313    2454755.27579   0.285    2454755.29633   0.350
2454755.28116   0.328    2454755.27905   0.290    2454755.29959   0.362
2454755.28442   0.344    2454755.28232   0.305    2454755.30286   0.400
2454755.28769   0.356    2454755.28559   0.319    2454755.30612   0.407
2454755.29095   0.371    2454755.28884   0.328    2454755.30938   0.435
2454755.29422   0.385    2454755.29211   0.348    2454755.31276   0.467
2454755.29748   0.401    2454755.29537   0.366    2454755.31615   0.498
2454755.30074   0.427    2454755.29864   0.384    2454755.31954   0.538
2454755.30401   0.444    2454755.30190   0.401    2454755.32293   0.570
2454755.30727   0.470    2454755.30516   0.416    2454755.32632   0.622
2454755.31056   0.502    2454755.30843   0.446    2454755.32971   0.669
2454755.31396   0.529    2454755.31177   0.480    2454755.33311   0.711
2454755.31735   0.569    2454755.31516   0.508    2454755.33650   0.747
2454755.32074   0.607    2454755.31855   0.553    2454755.33989   0.774
2454755.32413   0.656    2454755.32194   0.592    2454755.34354   0.783
2454755.32752   0.694    2454755.32533   0.630    2454755.34722   0.781
2454755.33091   0.737    2454755.32872   0.671    2454755.35090   0.770
2454755.33430   0.793    2454755.33212   0.723    2454755.35458   0.781
2454755.33769   0.838    2454755.33551   0.766    2454755.35825   0.769
2454755.34114   0.838    2454755.33890   0.785    2454755.36193   0.757
2454755.34482   0.842    2454755.34246   0.809    2454755.36561   0.688
2454755.34851   0.848    2454755.34614   0.801    2454756.91312   0.334
2454755.35219   0.841    2454755.34982   0.799    2454756.91665   0.363
2454755.35585   0.840    2454755.35351   0.795    2454756.92017   0.386
2454755.35954   0.823    2454755.35717   0.798    2454756.92370   0.419
2454755.36322   0.787    2454755.36085   0.769    2454756.92723   0.441
2454756.91541   0.405    2454755.36454   0.727    2454756.93076   0.476
2454756.91894   0.427    2454756.91415   0.383    2454756.93429   0.515
2454756.92246   0.463    2454756.91768   0.406    2454756.93782   0.546
2454756.92599   0.491    2454756.92120   0.431    2454756.94135   0.597
2454756.92952   0.544    2454756.92473   0.457    2454756.94488   0.643
2454756.93305   0.558    2454756.92826   0.496    2454756.94841   0.681
2454756.93658   0.606    2454756.93179   0.522    2454756.95195   0.724
2454756.94011   0.651    2454756.93532   0.554    2454756.95548   0.760
2454756.94364   0.694    2454756.93885   0.604    2454756.95902   0.772
2454756.94717   0.748    2454756.94238   0.645    2454756.96256   0.772
2454756.95071   0.790    2454756.94591   0.701    2454756.96609   0.770
2454756.95424   0.828    2454756.94945   0.741    2454756.96963   0.773
2454756.95779   0.843    2454756.95298   0.777    2454756.97316   0.764
2454756.96132   0.844    2454756.95652   0.811    2454756.97669   0.742
2454756.96486   0.845    2454756.96006   0.808    2454756.98022   0.711
2454756.96839   0.841    2454756.96359   0.811    2454756.98375   0.661
2454756.97192   0.843    2454756.96713   0.811    2454756.98728   0.612
2454756.97545   0.838    2454756.97066   0.812    2454756.99081   0.576
2454756.97898   0.802    2454756.97419   0.806    2454756.99434   0.529
2454756.98251   0.749    2454756.97772   0.783    2454756.99784   0.500
2454756.98604   0.710    2454756.98125   0.736    2454757.00106   0.462
2454756.98957   0.658    2454756.98478   0.690    2454757.00427   0.432
2454756.99310   0.609    2454756.98831   0.641    2454757.00749   0.405
2454756.99663   0.567    2454756.99184   0.595    2454757.01071   0.378
2454756.99993   0.532    2454756.99537   0.560    2454757.01393   0.367
2454757.00315   0.492    2454756.99880   0.514    2454757.01715   0.351
2454757.00637   0.471    2454757.00202   0.485    2454757.02035   0.337
2454757.00959   0.445    2454757.00524   0.457    2454757.02358   0.320
2454757.01281   0.421    2454757.00845   0.434    2454757.02680   0.307
2454757.01602   0.410    2454757.01167   0.417    2454757.03323   0.273
2454757.01924   0.394    2454757.01489   0.391    2454757.03645   0.271
2454757.02246   0.373    2454757.01811   0.376    2454757.03967   0.263
2454757.02568   0.364    2454757.02132   0.364    2454757.05254   0.235
2454757.02889   0.349    2454757.02454   0.344    2454757.05576   0.223
2454757.03211   0.324    2454757.02776   0.337    2454757.05896   0.222
2454757.03533   0.323    2454757.03098   0.324    2454757.06198   0.206
2454757.03855   0.305    2454757.03419   0.304    2454757.06487   0.208
2454757.04176   0.311    2454757.03741   0.292    2454757.06778   0.221
2454757.05142   0.268    2454757.04063   0.289    2454757.07067   0.214
2454757.05463   0.264    2454757.05028   0.269    2454757.07356   0.209
2454757.05785   0.257    2454757.05350   0.247    2454757.07646   0.220
2454757.06098   0.251    2454757.05672   0.245    2454757.07935   0.213
2454757.06388   0.253    2454757.05994   0.249    2454757.08223   0.226
2454757.06677   0.246    2454757.06286   0.236    2454757.08514   0.231
2454757.06966   0.252    2454757.06576   0.233    2454757.08803   0.234
2454757.07256   0.252    2454757.06866   0.233    2454757.09093   0.246
2454757.07545   0.251    2454757.07156   0.240    2454757.09381   0.256
2454757.07834   0.257    2454757.07445   0.244    2454757.09670   0.259
2454757.08124   0.263    2454757.07734   0.230    2454757.09960   0.271
2454757.08413   0.268    2454757.08024   0.254    2454757.10250   0.287
2454757.08703   0.273    2454757.08313   0.251    2454757.10539   0.296
2454757.08992   0.286    2454757.08602   0.259    2454757.10829   0.307
2454757.09281   0.293    2454757.08892   0.279    2454757.11118   0.318
2454757.09571   0.303    2454757.09181   0.277    2454757.11407   0.339
2454757.09860   0.315    2454757.09471   0.285    2454757.11697   0.356
2454757.10149   0.333    2454757.09760   0.302    2454757.11986   0.365
2454757.10439   0.335    2454757.10049   0.303    2454757.12277   0.390
2454757.10728   0.360    2454757.10339   0.318    2454757.12566   0.402
2454757.11017   0.368    2454757.10628   0.340    2454757.12855   0.429
2454757.11307   0.381    2454757.10917   0.344    2454757.13145   0.456
2454757.11596   0.391    2454757.11207   0.355    2454757.13434   0.481
2454757.11886   0.416    2454757.11496   0.363    2454757.13725   0.508
2454757.12176   0.434    2454757.11785   0.389    2454757.14014   0.547
2454757.12465   0.463    2454757.12076   0.413    2454757.14303   0.583
2454757.12755   0.492    2454757.12365   0.422    2454757.14593   0.614
2454757.13044   0.509    2454757.12655   0.449    2454757.14882   0.654
2454757.13333   0.537    2454757.12944   0.485    2454757.15171   0.693
2454757.13623   0.571    2454757.13233   0.499    2454757.15461   0.740
2454757.13913   0.599    2454757.13523   0.520    2454757.15750   0.767
2454757.14203   0.641    2454757.14103   0.594    2454757.16040   0.782
2454757.14492   0.680    2454757.14392   0.623    2454757.16358   0.787
2454757.14781   0.716    2454757.14681   0.659    2454757.16680   0.790
2454757.15071   0.757    2454757.14971   0.699    2454757.17002   0.788
2454757.15360   0.804    2454757.15260   0.756    2454757.17324   0.780
2454757.15651   0.848    2454757.15549   0.786    2454757.17645   0.766
2454757.15939   0.864    2454757.15839   0.818    2454757.17967   0.733
2454757.16246   0.894    2454757.16133   0.830    2454757.18289   0.686
2454757.16568   0.894    2454757.16454   0.831    2454757.18611   0.647
2454757.16890   0.888    2454757.16776   0.838    2454757.18933   0.597
2454757.17211   0.882    2454757.17098   0.836    2454757.19254   0.560
2454757.17533   0.869    2454757.17420   0.822    2454757.19576   0.532
2454757.17855   0.836    2454757.17742   0.802    2454757.19899   0.488
2454757.18177   0.786    2454757.18063   0.756    2454757.20220   0.456
2454757.18499   0.747    2454757.18385   0.718    2454757.20541   0.440
2454757.18820   0.697    2454757.18707   0.670    2454757.20863   0.415
2454757.19142   0.650    2454757.19029   0.623    2454757.21185   0.386
2454757.19464   0.606    2454757.19350   0.590    2454757.21507   0.355
2454757.19787   0.571    2454757.19673   0.552    2454757.21828   0.346
2454757.20108   0.535    2454757.19995   0.510    2454757.22150   0.322
2454757.20430   0.507    2454757.20317   0.484    2454757.22472   0.311
2454757.20752   0.475    2454757.20637   0.456    2454757.22794   0.296
2454757.21073   0.449    2454757.20959   0.432    2454757.23116   0.284
2454757.21394   0.423    2454757.21281   0.406    2454757.23437   0.284
2454757.21716   0.404    2454757.21603   0.399    2454757.23759   0.265
2454757.22038   0.380    2454757.21925   0.369    2454757.24081   0.250
2454757.22360   0.367    2454757.22246   0.349    2454757.24403   0.239
2454757.22681   0.351    2454757.22568   0.339    2454757.24724   0.234
2454757.23003   0.332    2454757.22890   0.313    2454757.25046   0.228
2454757.23325   0.332    2454757.23212   0.305    2454757.25368   0.217
2454757.23647   0.306    2454757.23533   0.290    2454757.25690   0.214
2454757.23969   0.295    2454757.23855   0.279    2454757.26011   0.210
2454757.24290   0.289    2454757.24177   0.269    2454757.26333   0.212
2454757.24612   0.275    2454757.24499   0.260    2454757.26655   0.208
2454757.24934   0.266    2454757.24820   0.245    2454757.26977   0.212
2454757.25256   0.262    2454757.25142   0.246    2454757.27300   0.201
2454757.25577   0.252    2454757.25464   0.244    2454757.27620   0.216
2454757.25899   0.251    2454757.25786   0.241    2454757.27942   0.221
2454757.26221   0.249    2454757.26107   0.237    2454757.28264   0.233
2454757.26543   0.246    2454757.26429   0.230    2454757.28586   0.228
2454757.26864   0.248    2454757.26751   0.228    2454757.28907   0.245
2454757.27187   0.252    2454757.27073   0.233    2454757.29229   0.249
2454757.27509   0.256    2454757.27396   0.239    2454757.29551   0.258
2454757.27830   0.263    2454757.27716   0.235    2454757.29873   0.272
2454757.28152   0.261    2454757.28038   0.248    2454757.30194   0.283
2454757.28473   0.265    2454757.28360   0.252    2454757.30516   0.289
2454757.28795   0.283    2454757.28682   0.257    2454757.30840   0.303
2454757.29117   0.288    2454757.29003   0.271    2454757.31194   0.333
2454757.29439   0.300    2454757.29325   0.278    2454757.31547   0.343
2454757.29760   0.312    2454757.29647   0.281    2454757.31900   0.354
2454757.30082   0.319    2454757.29969   0.295    2454757.32253   0.362
2454757.30404   0.337    2454757.30290   0.310    2454757.32606   0.395
2454757.30726   0.345    2454757.30612   0.321    2454757.32960   0.426
2454757.31070   0.366    2454757.30944   0.335    2454757.33333   0.460
2454757.31423   0.387    2454757.31297   0.346    2454757.33718   0.500
2454757.31776   0.403    2454757.31650   0.367    2454757.34103   0.545
2454757.32129   0.421    2454757.32003   0.388    2454757.34488   0.585
2454757.32483   0.451    2454757.32356   0.407    2454757.34874   0.629
2454757.32836   0.466    2454757.32710   0.429    2454757.35259   0.679
2454757.33198   0.500    2454757.33063   0.467    2454757.35673   0.721
2454757.33583   0.529    2454757.33444   0.494    2454757.36090   0.757
2454757.33969   0.583    2454757.33829   0.536    2454757.36506   0.760
2454757.34354   0.630    2454757.34214   0.573    2454757.36922   0.756
2454757.34738   0.683    2454757.34599   0.626    2454757.91218   0.285
2454757.35125   0.726    2454757.34986   0.678    2454757.91571   0.312
2454757.35526   0.778    2454757.35374   0.729    2454757.91924   0.332
2454757.35943   0.826    2454757.35791   0.772    2454757.92334   0.346
2454757.36359   0.830    2454757.36207   0.792    2454757.92751   0.378
2454757.91447   0.341    2454757.36624   0.795    2454757.93166   0.400
2454757.91801   0.376    2454757.91321   0.323    2454757.93542   0.432
2454757.92188   0.386    2454757.91674   0.342    2454757.93895   0.465
2454757.92604   0.413    2454757.92036   0.359    2454757.94248   0.488
2454757.93020   0.443    2454757.92452   0.376    2454757.94601   0.525
2454757.93419   0.480    2454757.92868   0.414    2454757.94955   0.563
2454757.93772   0.502    2454757.93285   0.434    2454757.95308   0.610
2454757.94125   0.539    2454757.93645   0.460    2454757.95661   0.666
2454757.94478   0.576    2454757.93998   0.492    2454757.96014   0.701
2454757.94831   0.612    2454757.94351   0.519    2454757.96367   0.753
2454757.95184   0.664    2454757.95058   0.615    2454757.96721   0.786
2454757.95537   0.718    2454757.95411   0.657    2454757.97074   0.786
2454757.95890   0.771    2454757.95764   0.713    2454757.97427   0.792
2454757.96243   0.822    2454757.96117   0.755    2454757.97780   0.795
2454757.96597   0.873    2454757.96471   0.802    2454757.98133   0.785
2454757.96950   0.892    2454757.96824   0.831    2454757.98486   0.774
2454757.97303   0.898    2454757.97177   0.833    2454757.98839   0.736
2454757.97656   0.897    2454757.97530   0.844    2454757.99192   0.683
2454757.98009   0.890    2454757.97883   0.840    2454757.99545   0.641
2454757.98362   0.873    2454757.98236   0.831    2454757.99898   0.598
2454757.98715   0.841    2454757.98589   0.810    2454758.00251   0.547
2454757.99068   0.792    2454757.98942   0.756    2454758.00604   0.519
2454757.99421   0.740    2454757.99295   0.701    2454758.00957   0.479
2454757.99774   0.684    2454757.99648   0.658    2454758.01311   0.443
2454758.00127   0.637    2454758.00001   0.605    2454758.01664   0.416
2454758.00480   0.593    2454758.00354   0.568    2454758.02017   0.390
2454758.00833   0.555    2454758.00707   0.531    2454758.02370   0.364
2454758.01187   0.519    2454758.01061   0.498    2454758.02707   0.359
2454758.01540   0.490    2454758.01414   0.469    2454758.03035   0.326
2454758.01893   0.458    2454758.01767   0.436    2454758.03362   0.312
2454758.02246   0.432    2454758.02120   0.407    2454758.03690   0.305
2454758.02592   0.406    2454758.02473   0.403    2454758.04017   0.285
2454758.02920   0.386    2454758.02804   0.366    2454758.04344   0.274
2454758.03248   0.372    2454758.03132   0.352    2454758.04671   0.260
2454758.03575   0.355    2454758.03459   0.337    2454758.04999   0.253
2454758.03903   0.339    2454758.03787   0.319    2454758.05327   0.244
2454758.04230   0.322    2454758.04114   0.306    2454758.05654   0.228
2454758.04558   0.307    2454758.04442   0.291    2454758.05981   0.222
2454758.04885   0.296    2454758.04768   0.285    2454758.06309   0.217
2454758.05213   0.286    2454758.05097   0.272    2454758.06636   0.222
2454758.05540   0.274    2454758.05425   0.258    2454758.06964   0.209
2454758.05868   0.272    2454758.05752   0.247    2454758.07292   0.216
2454758.06195   0.266    2454758.06079   0.248    2454758.07619   0.210
2454758.06522   0.254    2454758.06406   0.236    2454758.07947   0.211
2454758.06849   0.256    2454758.06734   0.235    2454758.08274   0.219
2454758.07177   0.254    2454758.07061   0.232    2454758.08601   0.212
2454758.07505   0.253    2454758.07389   0.227    2454758.08928   0.217
2454758.08160   0.254    2454758.07716   0.226    2454758.09257   0.228
2454758.08487   0.253    2454758.08044   0.229    2454758.09584   0.242
2454758.08815   0.261    2454758.08371   0.237    2454758.09913   0.221
2454758.09142   0.268    2454758.08699   0.240    2454758.10241   0.265
2454758.09470   0.279    2454758.09027   0.250    2454758.10568   0.265
2454758.09799   0.281    2454758.09354   0.250    2454758.10895   0.277
2454758.10126   0.304    2454758.09683   0.263    2454758.11222   0.290
2454758.10454   0.307    2454758.10338   0.289    2454758.11550   0.292
2454758.10781   0.316    2454758.10666   0.294    2454758.21739   0.413
2454758.11109   0.328    2454758.10993   0.302    2454758.22079   0.393
2454758.11435   0.343    2454758.11319   0.301    2454758.22418   0.372
2454758.11763   0.373    2454758.11647   0.344    2454758.22758   0.353
2454758.21960   0.458    2454758.21839   0.444    2454758.23099   0.334
2454758.22299   0.432    2454758.22179   0.422    2454758.23439   0.324
2454758.22639   0.414    2454758.22518   0.395    2454758.23779   0.306
2454758.22979   0.388    2454758.22858   0.373    2454758.24118   0.290
2454758.23320   0.375    2454758.23199   0.353    2454758.24459   0.281
2454758.23660   0.364    2454758.23539   0.342    2454758.24798   0.271
2454758.23999   0.343    2454758.23878   0.333    2454758.25138   0.257
2454758.24339   0.331    2454758.24218   0.314    2454758.25478   0.242
2454758.24680   0.319    2454758.24559   0.299    2454758.25819   0.234
2454758.25019   0.305    2454758.24898   0.287    2454758.26159   0.233
2454758.25359   0.293    2454758.25238   0.275    2454758.26500   0.221
2454758.25699   0.281    2454758.25578   0.264    2454758.26839   0.223
2454758.26040   0.272    2454758.25919   0.261    2454758.27180   0.219
2454758.26381   0.268    2454758.26260   0.244    2454758.27520   0.208
2454758.26721   0.264    2454758.26600   0.240    2454758.27860   0.208
2454758.27061   0.261    2454758.26940   0.240    2454758.28201   0.210
2454758.27401   0.254    2454758.27280   0.233    2454758.28540   0.210
2454758.27741   0.234    2454758.27620   0.231    2454758.28880   0.214
2454758.28081   0.249    2454758.27960   0.226    2454758.29220   0.223
2454758.28422   0.246    2454758.28301   0.224    2454758.29559   0.225
2454758.28761   0.251    2454758.28640   0.232    2454758.29900   0.240
2454758.29101   0.261    2454758.28980   0.237    2454758.30240   0.244
2454758.29441   0.262    2454758.29320   0.244    2454758.30580   0.248
2454758.29780   0.270    2454758.29660   0.247    2454758.30921   0.266
2454758.30121   0.278    2454758.30000   0.260    2454758.31261   0.275
2454758.30461   0.286    2454758.30340   0.259    2454758.31601   0.288
2454758.30801   0.307    2454758.30680   0.283    2454758.31940   0.305
2454758.31142   0.311    2454758.31021   0.287    2454758.32281   0.309
2454758.31482   0.325    2454758.31361   0.307    2454758.32621   0.327
2454758.31822   0.340    2454758.31701   0.315    2454758.32960   0.361
2454758.32502   0.377    2454758.32040   0.327    2454758.33300   0.376
2454758.32842   0.392    2454758.32381   0.338    2454758.33641   0.401
2454758.33181   0.424    2454758.32721   0.369    2454758.33980   0.419
2454758.33521   0.442    2454758.33060   0.380    2454758.34320   0.447
2454758.33862   0.469    2454758.33400   0.405    2454758.34660   0.478
2454758.34202   0.504    2454758.33741   0.429    2454758.35001   0.518
2454758.34542   0.523    2454758.34080   0.454    2454758.35341   0.562
2454758.34882   0.572    2454758.34421   0.491    2454758.35681   0.603
2454758.35222   0.621    2454758.34762   0.531    2454758.36020   0.654
2454758.35562   0.660    2454758.35101   0.559    2454758.36361   0.696
2454758.35902   0.698    2454758.35441   0.616    2454758.36701   0.749
2454758.36241   0.749    2454758.35781   0.644    2454759.27101   0.231
2454758.36582   0.782    2454758.36121   0.697    2454759.27456   0.224
2454759.27332   0.264    2454758.36461   0.743    2454759.27809   0.220
2454759.27685   0.259    2454758.36801   0.788    2454759.28162   0.221
2454759.28038   0.247    2454759.27206   0.244    2454759.28515   0.210
2454759.28391   0.250    2454759.27559   0.240    2454759.28868   0.212
2454759.28744   0.247    2454759.27912   0.239    2454759.29222   0.211
2454759.29099   0.252    2454759.28265   0.235    2454759.29574   0.216
2454759.29452   0.251    2454759.28618   0.225    2454759.29927   0.222
2454759.29805   0.258    2454759.28971   0.232    2454759.30281   0.219
2454759.30158   0.258    2454759.29325   0.232    2454759.30634   0.232
2454759.30511   0.273    2454759.29678   0.233    2454759.30987   0.241
2454759.30864   0.277    2454759.30031   0.243    2454759.31340   0.250
2454759.31217   0.287    2454759.30384   0.248    2454759.31693   0.266
2454759.31570   0.297    2454759.30737   0.254    2454759.32045   0.275
2454759.31923   0.304    2454759.31090   0.273    2454759.32398   0.286
2454759.32276   0.329    2454759.31443   0.273    2454759.32751   0.300
2454759.32629   0.342    2454759.31797   0.287    2454759.33104   0.315
2454759.32981   0.364    2454759.32150   0.298    2454759.33459   0.334
2454759.33335   0.377    2454759.32501   0.319    2454759.33813   0.346
2454759.33689   0.400    2454759.32854   0.331    2454759.34166   0.357
2454759.34042   0.414    2454759.33209   0.341    2454759.34519   0.386
2454759.34395   0.433    2454759.33563   0.360    2454759.34872   0.403
2454759.34748   0.460    2454759.33916   0.377    2454759.35228   0.442
2454759.35101   0.494    2454759.34269   0.399    2454759.35613   0.475
2454759.35478   0.524    2454759.34622   0.419    2454759.35999   0.520
2454759.35863   0.560    2454759.34975   0.445    2454759.36383   0.563
2454759.36249   0.610    2454759.35338   0.478    2454760.17905   0.651
2454760.17667   0.701    2454759.35724   0.513    2454760.18270   0.707
2454760.18032   0.748    2454759.36109   0.554    2454760.18633   0.754
2454760.18397   0.794    2454760.17796   0.677    2454760.19009   0.777
2454760.18766   0.837    2454760.18161   0.731    2454760.19397   0.777
2454760.19148   0.850    2454760.18524   0.769    2454760.19785   0.779
2454760.19535   0.854    2454760.18901   0.803    2454760.20173   0.780
2454760.19923   0.856    2454760.19288   0.807    2454760.20559   0.780
2454760.20311   0.852    2454760.19676   0.804    2454760.20947   0.755
2454760.20698   0.846    2454760.20064   0.810    2454760.21336   0.712
2454760.21085   0.818    2454760.20452   0.809    2454760.21724   0.667
2454760.21473   0.767    2454760.20838   0.800    2454760.22110   0.596
2454760.21861   0.710    2454760.21226   0.754    2454760.22498   0.559
2454760.22248   0.655    2454760.21615   0.706    2454760.22886   0.509
2454760.22636   0.605    2454760.22003   0.656    2454760.23302   0.469
2454760.23030   0.552    2454760.22389   0.603    2454760.23724   0.426
2454760.23452   0.508    2454760.22777   0.561    2454760.24234   0.399
2454760.23944   0.471    2454760.23182   0.502    2454760.28623   0.224
2454760.28779   0.254    2454760.23603   0.468    2454760.29067   0.227
2454774.90034   0.411    2454760.24102   0.432    2454774.90266   0.375
2454774.90389   0.443    2454760.28491   0.235    2454774.90624   0.407
2454774.90753   0.468    2454760.28937   0.224    2454774.91001   0.436
2454774.91131   0.497    2454774.90157   0.395    2454774.91379   0.468
2454774.91510   0.543    2454774.90516   0.417    2454774.91758   0.508
2454774.91888   0.584    2454774.90888   0.450    2454774.92136   0.553
2454774.92645   0.690    2454774.91266   0.490    2454774.92514   0.602
2454774.93023   0.745    2454774.91645   0.524    2454774.92893   0.650
2454774.93401   0.797    2454774.92023   0.566    2454774.93270   0.710
2454774.93780   0.854    2454774.92402   0.620    2454774.93649   0.759
2454774.94158   0.888    2454774.92779   0.666    2454774.94027   0.792
2454774.94536   0.891    2454774.93157   0.724    2454774.94406   0.804
2454774.94914   0.894    2454774.93536   0.777    2454774.94783   0.809
2454774.95292   0.892    2454774.93914   0.823    2454774.95161   0.808
2454774.95671   0.878    2454774.94293   0.844    2454774.95540   0.799
2454774.96049   0.836    2454774.94670   0.843    2454774.95918   0.770
2454774.96427   0.775    2454774.95049   0.846    2454774.96297   0.727
2454774.96805   0.723    2454774.95427   0.838    2454774.96675   0.679
2454774.97183   0.668    2454774.95806   0.817    2454774.97053   0.627
2454774.97562   0.609    2454774.96184   0.768    2454774.97431   0.568
2454774.97940   0.570    2454774.96562   0.715    2454774.97810   0.532
2454774.98318   0.528    2454774.96940   0.664    2454774.98188   0.493
2454774.98696   0.492    2454774.97318   0.605    2454774.98565   0.460
2454774.99075   0.457    2454774.97697   0.566    2454774.98944   0.421
2454774.99453   0.429    2454774.98075   0.522    2454774.99322   0.398
2454774.99825   0.408    2454774.98453   0.487    2454774.99700   0.364
2454775.00181   0.383    2454774.98831   0.449    2454775.00058   0.350
2454775.00528   0.363    2454774.99209   0.421    2454775.00409   0.329
2454775.00876   0.349    2454774.99587   0.396    2454775.00755   0.314
2454775.01219   0.334    2454774.99951   0.374    2454775.01100   0.296
2454775.01563   0.316    2454775.00304   0.355    2454775.01444   0.283
2454775.01907   0.303    2454775.00652   0.335    2454775.01788   0.275
2454775.02247   0.293    2454775.00999   0.318    2454775.02130   0.262
2454775.02576   0.266    2454775.01343   0.303    2454775.02461   0.249
2454775.02906   0.273    2454775.01686   0.290    2454775.02791   0.246
2454775.03236   0.261    2454775.02029   0.278    2454775.03121   0.231
2454775.03566   0.253    2454775.02364   0.268    2454775.03451   0.231
2454775.03896   0.252    2454775.02694   0.256    2454775.03781   0.223
2454775.04226   0.244    2454775.03024   0.249    2454775.04111   0.221
2454775.04556   0.247    2454775.03354   0.238    2454775.04440   0.214
2454775.04885   0.243    2454775.03683   0.232    2454775.04770   0.217
2454775.05215   0.244    2454775.04013   0.230    2454775.05100   0.216
2454775.05545   0.251    2454775.04343   0.231    2454775.05430   0.214
2454775.05875   0.254    2454775.04673   0.227    2454775.05760   0.218
2454775.06205   0.259    2454775.05003   0.229    2454775.06090   0.224
2454775.06535   0.269    2454775.05333   0.233    2454775.06420   0.235
2454775.06865   0.276    2454775.05663   0.233    2454775.06749   0.237
2454775.07194   0.287    2454775.05992   0.237    2454775.07080   0.247
2454775.07524   0.298    2454775.06322   0.243    2454775.07409   0.254
2454775.07854   0.314    2454775.06652   0.255    2454775.07739   0.260
2454775.08184   0.326    2454775.06982   0.258    2454775.08069   0.276
2454775.08514   0.338    2454775.07312   0.266    2454775.08399   0.285
2454775.08844   0.348    2454775.07642   0.284    2454775.08729   0.302
2454775.09174   0.364    2454775.07972   0.289    2454775.09058   0.315
2454775.09503   0.380    2454775.08301   0.305    2454775.09388   0.326
2454775.09833   0.401    2454775.08631   0.321    2454775.09718   0.345
2454775.10163   0.419    2454775.08961   0.335    2454775.10048   0.363
2454775.10493   0.445    2454775.09291   0.346    2454775.10378   0.380
2454775.10823   0.460    2454775.09621   0.363    2454775.10708   0.403
2454775.11154   0.486    2454775.09951   0.381    2454775.11039   0.424
2454775.11812   0.554    2454775.10281   0.401    2454775.11367   0.453
2454775.12142   0.592    2454775.10610   0.420    2454775.11697   0.482
2454775.12472   0.634    2454775.10940   0.443    2454775.12027   0.521
2454775.12802   0.678    2454775.11270   0.470    2454775.12357   0.559
2454775.13132   0.727    2454775.11600   0.499    2454775.12687   0.597
2454775.13462   0.765    2454775.11930   0.537    2454775.13017   0.635
2454775.13792   0.808    2454775.12260   0.570    2454775.13347   0.677
2454775.14121   0.837    2454775.12590   0.612    2454775.13676   0.725
2454775.14451   0.843    2454775.12920   0.652    2454775.14006   0.757
2454775.14784   0.842    2454775.13249   0.701    2454775.14336   0.759
2454775.15131   0.846    2454775.13579   0.746    2454775.14666   0.770
2454775.15479   0.847    2454775.13909   0.778    2454775.15010   0.766
2454775.15825   0.850    2454775.14239   0.798    2454775.15358   0.769
2454775.16172   0.827    2454775.14569   0.796    2454775.15704   0.774
2454775.16519   0.789    2454775.14907   0.804    2454775.16051   0.761
2454775.16866   0.738    2454775.15253   0.804    2454775.16398   0.728
2454775.17213   0.692    2454775.15601   0.804    2454775.16745   0.687
2454775.17561   0.646    2454775.15948   0.803    2454775.17093   0.639
2454775.17908   0.599    2454775.16295   0.774    2454775.17440   0.592
2454775.18255   0.565    2454775.16642   0.726    2454775.17788   0.557
2454775.18602   0.518    2454775.16990   0.686    2454775.18134   0.514
2454775.18950   0.486    2454775.17337   0.635    2454775.18481   0.478
2454775.19297   0.463    2454775.17684   0.595    2454775.18830   0.450
2454775.19644   0.434    2454775.18031   0.558    2454775.19176   0.417
2454775.19988   0.409    2454775.18378   0.519    2454775.19523   0.395
2454775.20323   0.388    2454775.18726   0.477    2454775.19870   0.373
2454775.20657   0.379    2454775.19073   0.444    2454775.20207   0.351
2454775.20992   0.356    2454775.19420   0.422    2454775.20541   0.338
2454775.21326   0.348    2454775.19767   0.394    2454775.20876   0.323
2454775.21661   0.330    2454775.20107   0.376    2454775.21210   0.308
2454775.21995   0.316    2454775.20441   0.358    2454775.21544   0.293
2454775.22330   0.302    2454775.20776   0.345    2454775.21880   0.274
2454775.22664   0.286    2454775.21110   0.330    2454775.22213   0.262
2454775.22999   0.272    2454775.21445   0.316    2454775.22548   0.250
2454775.23333   0.267    2454775.21781   0.296    2454775.22882   0.245
2454775.23668   0.259    2454775.22114   0.285    2454775.23217   0.237
2454775.24002   0.257    2454775.22448   0.274    2454775.23551   0.224
2454775.24336   0.249    2454775.22783   0.264    2454775.23886   0.219
2454775.24670   0.244    2454775.23117   0.255    2454775.24220   0.218
2454775.25005   0.240    2454775.23452   0.248    2454775.24555   0.210
2454775.25339   0.245    2454775.23786   0.238    2454775.24888   0.215
2454775.25674   0.241    2454775.24121   0.236    2454775.25223   0.214
2454775.26009   0.234    2454775.24454   0.234    2454775.25557   0.213
2454775.26343   0.244    2454775.24789   0.230    2454775.25893   0.214
2454775.26686   0.246    2454775.25123   0.214    2454775.26561   0.215
2454775.27033   0.260    2454775.25458   0.227    2454775.26912   0.236
2454775.27380   0.262    2454775.25792   0.226    2454775.27259   0.233
2454775.27727   0.274    2454775.26127   0.227    2454775.27606   0.238
2454775.28077   0.290    2454775.26461   0.224    2454775.27954   0.252
2454775.28441   0.307    2454775.26809   0.239    2454775.28314   0.265
2454775.28811   0.322    2454775.27156   0.241    2454775.28679   0.288
2454775.29200   0.342    2454775.27503   0.252    2454775.29066   0.297
2454775.29589   0.361    2454775.27851   0.260    2454775.29455   0.313
2454775.29977   0.382    2454775.28206   0.276    2454775.29842   0.335
2454775.30366   0.403    2454775.28570   0.298    2454775.30231   0.360
2454775.30753   0.433    2454775.28951   0.304    2454775.30619   0.394
2454775.31142   0.456    2454775.29340   0.335    2454775.31008   0.414
2454775.31531   0.498    2454775.29728   0.342    2454775.31397   0.433
2454775.31920   0.529    2454775.30116   0.369    2454775.31786   0.448
                         2454775.30505   0.399    2454775.32174   0.533
                         2454775.30893   0.416                         
                         2454775.31282   0.467                         
                         2454775.31671   0.484                         
                         2454775.32059   0.525                         
--------------------------------------------------------------------------
                         
